Simulation-based performance comparison of varied pitch sizes GEM detectors

Gas Electron Multiplier (GEM) detectors, typically featuring a standard pitch size of 140 $\mu$m and an inner hole diameter of 50 $\mu$m, are extensively utilized in high-energy physics experiments for tracking, triggering, and timing measurements. Their characteristics, such as high gain, good position resolution, improved temporal resolution, low discharge probability, radiation hardness, and high rate capabilities, make them highly favoured. Recent experimental studies have shown that triple-GEM detectors with a reduced pitch size of 90 $\mu$m and a smaller hole diameter of 40 $\mu$m can perform better than standard-pitch GEM detectors. To assess the effectiveness of these reduced dimensions, we conducted a simulation-based study using ANSYS and Garfield++. As a first step, we validated the simulation framework by modelling a standard single GEM detector and comparing the results with previous simulations and experimental data. Following validation, we designed GEM structures with reduced pitch sizes of 90 $\mu$m and 60 $\mu$m. We then performed a comparative analysis, focusing on key performance parameters like effective gain, electron transparency, and position resolution. These parameters were varied against an increase in GEM potential, drift electric field, induction electric field, drift gap, induction gap, and gas composition to optimize the performance of the detectors.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



